Arithmetical Structures on Coconut Trees

If G is a finite connected graph, then an arithmetical structure on $G$ is a pair of vectors $(\mathbf{d}, \mathbf{r})$ with positive integer entries such that $(\diag(\mathbf{d}) - A)\cdot \mathbf{r} = \mathbf{0}$, where $A$ is the adjacency matrix of $G$ and the entries of $\mathbf{r}$ have no common factor other than $1$. In this paper, we generalize the result of Archer, Bishop, Diaz-Lopez, Garc\'ia Puente, Glass, and Louwsma on enumerating arithmetical structures on bidents (also called coconut tree graphs $\CT{p}{2}$) to all coconut tree graphs $\CT{p}{s}$ which consists of a path on $p>0$ vertices to which we append $s>0$ leaves to the right most vertex on the path. We also give a characterization of smooth arithmetical structures on coconut trees when given number assignments to the leaf nodes.

==> Bibliography.bib.txt <==
@article{CompleteGraphsAndPolyominoesl,
  title={COMPLETE GRAPHS AND POLYOMINOES},
  author={Todd Mullen, Richard Nowakowski, Danielle Cox},
  journal={arXiv},
  year={2020},
}
@book{Epp,
author = {Epp, Susanna S.},
title = {Discrete Mathematics with Applications},
year = {2010},
isbn = {0495391328},
publisher = {Brooks/Cole Publishing Co.},
address = {USA},
edition = {4th},
abstract = {Susanna Epp's DISCRETE MATHEMATICS WITH APPLICATIONS, FOURTH EDITION provides a clear introduction to discrete mathematics. Renowned for her lucid, accessible prose, Epp explains complex, abstract concepts with clarity and precision. This book presents not only the major themes of discrete mathematics, but also the reasoning that underlies mathematical thought. Students develop the ability to think abstractly as they study the ideas of logic and proof. While learning about such concepts as logic circuits and computer addition, algorithm analysis, recursive thinking, computability, automata, cryptography, and combinatorics, students discover that the ideas of discrete mathematics underlie and are essential to the science and technology of the computer age. Overall, Epp's emphasis on reasoning provides students with a strong foundation for computer science and upper-level mathematics courses.}
}
@book {Bondy,
    AUTHOR = {Bondy, J. A. and Murty, U. S. R.},
     TITLE = {Graph theory with applications},
 PUBLISHER = {American Elsevier Publishing Co., Inc., New York},
      YEAR = {1976},
     PAGES = {x + 264},
   MRCLASS = {05CXX (94A20)},
  MRNUMBER = {0411988},
MRREVIEWER = {F. Harary},
}

@misc{Simpsons,
    title={Lisa's Date with Destiny},
    author={Matt Groening},
    year={1996, retreived January 10th, 2021},
    note={https://www.imdb.com/title/tt0779669/characters/nm0370788}}


@misc{Liu,
    title={Graph Theory, Part III},
    author={Faan Tone Liu, University of Denver},
    year={2003, retrieved February 11th, 2021},
    note={\url{https://www.cs.du.edu/~ftl/courses/2673s03/graph3}}}
    
    
    
@misc{DegreeWiki,
    title={Degree (graph theory)},
    author={Wikipedia},
    year={retrieved February 18th, 2021},
    note={\url{https://en.wikipedia.org/wiki/Degree_(graph_theory)}}}
    
    
    
    @article {article1byH,
     TITLE = {O{N} {THE} {ARITHMETIC} {STRUCTURE} {OF} {RATIONAL} {NUMBERS}
              {IN} {THE} {CANTOR} {SET}},
   JOURNAL = {Bull. Aust. Math. Soc.},
  FJOURNAL = {Bulletin of the Australian Mathematical Society},
    VOLUME = {103},
      YEAR = {2021},
    NUMBER = {1},
     PAGES = {22--27},
      ISSN = {0004-9727},
   MRCLASS = {11A63},
  MRNUMBER = {4205755},
       DOI = {10.1017/S0004972720000386},
       URL = {https://doi-org.ezproxy2.williams.edu/10.1017/S0004972720000386},
}

@book{calatanbijection,
    title={Combinatorial Theory Seminar},
    author={J.H. van Lint},
    year={1974},
    pages={26},
}

@book{stanley_2015,
    place={Cambridge},
    title={Catalan Numbers},
    DOI={10.1017/CBO9781139871495},
    publisher={Cambridge University Press},
    author={Stanley, Richard P.},
    year={2015}
}

@article {lorenzini_1989,
    AUTHOR = {Lorenzini, Dino J.},
     TITLE = {Arithmetical graphs},
   JOURNAL = {Math. Ann.},
  FJOURNAL = {Mathematische Annalen},
    VOLUME = {285},
      YEAR = {1989},
    NUMBER = {3},
     PAGES = {481--501},
      ISSN = {0025-5831,1432-1807},
   MRCLASS = {14H25 (11G20 14G20 14H40)},
  MRNUMBER = {1019714},
MRREVIEWER = {Takeshi\ Saito},
       DOI = {10.1007/BF01455069},
       URL = {https://doi.org/10.1007/BF01455069},
}

@article {braun_2018,
    AUTHOR = {Braun, Benjamin and Corrales, Hugo and Corry, Scott and
              Garc\'{\i}a Puente, Luis David and Glass, Darren and Kaplan,
              Nathan and Martin, Jeremy L. and Musiker, Gregg and Valencia,
              Carlos E.},
     TITLE = {Counting arithmetical structures on paths and cycles},
   JOURNAL = {Discrete Math.},
  FJOURNAL = {Discrete Mathematics},
    VOLUME = {341},
      YEAR = {2018},
    NUMBER = {10},
     PAGES = {2949--2963},
      ISSN = {0012-365X,1872-681X},
   MRCLASS = {05C50 (05C30 05C38)},
  MRNUMBER = {3843283},
MRREVIEWER = {Mikhail\ A.\ Ivanov},
       DOI = {10.1016/j.disc.2018.07.002},
       URL = {https://doi.org/10.1016/j.disc.2018.07.002},
}

@article {archer_2020,
    AUTHOR = {Archer, Kassie and Bishop, Abigail C. and Diaz-Lopez,
              Alexander and Garc\'{\i}a Puente, Luis D. and Glass, Darren
              and Louwsma, Joel},
     TITLE = {Arithmetical structures on bidents},
   JOURNAL = {Discrete Math.},
  FJOURNAL = {Discrete Mathematics},
    VOLUME = {343},
      YEAR = {2020},
    NUMBER = {7},
     PAGES = {111850, 23},
      ISSN = {0012-365X,1872-681X},
   MRCLASS = {05C50 (05A10 05C30 05C38)},
  MRNUMBER = {4072950},
MRREVIEWER = {Wayne\ M.\ Dymacek},
       DOI = {10.1016/j.disc.2020.111850},
       URL = {https://doi.org/10.1016/j.disc.2020.111850},
}

@article {valencia2021algorithmic,
    AUTHOR = {Valencia, Carlos E. and Villagr\'{a}n, Ralihe R.},
     TITLE = {Algorithmic aspects of arithmetical structures},
   JOURNAL = {Linear Algebra Appl.},
  FJOURNAL = {Linear Algebra and its Applications},
    VOLUME = {640},
      YEAR = {2022},
     PAGES = {191--208},
      ISSN = {0024-3795,1873-1856},
   MRCLASS = {11D72 (11C20 11Y50 15B48)},
  MRNUMBER = {4374886},
MRREVIEWER = {Madan\ Mohan\ Singh},
       DOI = {10.1016/j.laa.2022.01.020},
       URL = {https://doi.org/10.1016/j.laa.2022.01.020},
}
@article {CorralesValencia,
    AUTHOR = {Corrales, Hugo and Valencia, Carlos E.},
     TITLE = {Arithmetical structures on graphs},
   JOURNAL = {Linear Algebra Appl.},
  FJOURNAL = {Linear Algebra and its Applications},
    VOLUME = {536},
      YEAR = {2018},
     PAGES = {120--151},
      ISSN = {0024-3795,1873-1856},
   MRCLASS = {11D72 (05C50 05C76 05E99 11B83 11C20 11D45 15B48)},
  MRNUMBER = {3713448},
MRREVIEWER = {Bahad\i r\ \"{O}zg\"{u}r\ G\"{u}ler},
       DOI = {10.1016/j.laa.2017.09.018},
       URL = {https://doi.org/10.1016/j.laa.2017.09.018},
}

@article {corrales2017arithmetical,
    AUTHOR = {Corrales, Hugo and Valencia, Carlos E.},
     TITLE = {Arithmetical structures on graphs with connectivity one},
   JOURNAL = {J. Algebra Appl.},
  FJOURNAL = {Journal of Algebra and its Applications},
    VOLUME = {17},
      YEAR = {2018},
    NUMBER = {8},
     PAGES = {1850147, 13},
      ISSN = {0219-4988,1793-6829},
   MRCLASS = {05C50 (11C20 11D72 15B36)},
  MRNUMBER = {3825308},
MRREVIEWER = {Vilmar\ Trevisan},
       DOI = {10.1142/S0219498818501475},
       URL = {https://doi.org/10.1142/S0219498818501475},
}
@misc{OEIS,
      title={The On-Line Encyclopedia of Integer Sequences}, 
      author={N.\ J.\ A.~Sloane et al.},
      year={2023},
      Note={Available at \url{https://oeis.org}},
}
@article {Carlitz:1972,
    AUTHOR = {Carlitz, L.},
     TITLE = {Sequences, paths, ballot numbers},
   JOURNAL = {Fibonacci Quart.},
  FJOURNAL = {The Fibonacci Quarterly. Official Organ of the Fibonacci
              Association},
    VOLUME = {10},
      YEAR = {1972},
    NUMBER = {5},
     PAGES = {531--549},
      ISSN = {0015-0517},
   MRCLASS = {05A10},
  MRNUMBER = {317949},
MRREVIEWER = {Stephen\ Tanny},
}





@article {glass20,
    AUTHOR = {Glass, Darren and Wagner, Joshua},
     TITLE = {Arithmetical structures on paths with a doubled edge},
   JOURNAL = {Integers},
  FJOURNAL = {Integers. Electronic Journal of Combinatorial Number Theory},
    VOLUME = {20},
      YEAR = {2020},
     PAGES = {Paper No. A68, 18},
      ISSN = {1553-1732},
   MRCLASS = {05C78},
  MRNUMBER = {4142505},
}

@article {vetter21,
    AUTHOR = {Vetter, Alexander},
     TITLE = {Enumerating Arithmetical Structures on {$E_n$} graphs},
   JOURNAL = {Veritas},
  FJOURNAL = {Veritas: Villanova Research Journal},
    VOLUME = {3},
      YEAR = {2021},
    NUMBER = {1},
     PAGES = {89--104},
      ISSN = {},
   MRCLASS = {},
  MRNUMBER = {},
       DOI = {},
       URL = {},
}
@article {keyes21,
    AUTHOR = {Keyes, Christopher and Reiter, Tomer},
     TITLE = {Bounding the number of arithmetical structures on graphs},
   JOURNAL = {Discrete Math.},
  FJOURNAL = {Discrete Mathematics},
    VOLUME = {344},
      YEAR = {2021},
    NUMBER = {9},
     PAGES = {Paper No. 112494, 11},
      ISSN = {0012-365X,1872-681X},
   MRCLASS = {05C50 (05C30)},
  MRNUMBER = {4271619},
MRREVIEWER = {Shuli\ Li},
       DOI = {10.1016/j.disc.2021.112494},
       URL = {https://doi.org/10.1016/j.disc.2021.112494},
}
@article {WangHou,
    AUTHOR = {Wang, Dijian and Hou, Yaoping},
     TITLE = {The extremal spectral radii of the arithmetical structures on
              paths},
   JOURNAL = {Discrete Math.},
  FJOURNAL = {Discrete Mathematics},
    VOLUME = {344},
      YEAR = {2021},
    NUMBER = {3},
     PAGES = {Paper No. 112259, 7 pp},
      ISSN = {0012-365X,1872-681X},
   MRCLASS = {05C50},
  MRNUMBER = {4187223},
       DOI = {10.1016/j.disc.2020.112259},
       URL = {https://doi.org/10.1016/j.disc.2020.112259},
}
@unpublished{DiazLopezEtAl,
  author={Diaz-Lopez, Alexander and Haymaker, Kathryn and Tait, Michael},
  title={Spectral Radii of Arithmetical Structures on Cycle Graphs},
  note = {\href{https://arxiv.org/abs/2301.04167}{arXiv:2301.04167} [math.CO]},
}

